Adversarial Reprogramming Revisited

Adversarial reprogramming, introduced by Elsayed, Goodfellow, and Sohl-Dickstein, seeks to repurpose a neural network to perform a different task, by manipulating its input without modifying its weights. We prove that two-layer ReLU neural networks with random weights can be adversarially reprogrammed to achieve arbitrarily high accuracy on Bernoulli data models over hypercube vertices, provided the network width is no greater than its input dimension. We also substantially strengthen a recent result of Phuong and Lampert on directional convergence of gradient flow, and obtain as a corollary that training two-layer ReLU neural networks on orthogonally separable datasets can cause their adversarial reprogramming to fail. We support these theoretical results by experiments that demonstrate that, as long as batch normalisation layers are suitably initialised, even untrained networks with random weights are susceptible to adversarial reprogramming. This is in contrast to observations in several recent works that suggested that adversarial reprogramming is not possible for untrained networks to any degree of reliability.

==> aggregate_fashion_mnist_r.csv <==
r,val-acc-mean-EfficientNetB0,val-acc-mean-ResNet101V2,val-acc-mean-ResNet152V2,val-acc-mean-ResNet50V2,val-acc-mean-inception-v3,val-acc-mean-resnet50,val-acc-count-EfficientNetB0,val-acc-count-ResNet101V2,val-acc-count-ResNet152V2,val-acc-count-ResNet50V2,val-acc-count-inception-v3,val-acc-count-resnet50,val-acc-std-EfficientNetB0,val-acc-std-ResNet101V2,val-acc-std-ResNet152V2,val-acc-std-ResNet50V2,val-acc-std-inception-v3,val-acc-std-resnet50,val-acc-min-EfficientNetB0,val-acc-min-ResNet101V2,val-acc-min-ResNet152V2,val-acc-min-ResNet50V2,val-acc-min-inception-v3,val-acc-min-resnet50,val-acc-max-EfficientNetB0,val-acc-max-ResNet101V2,val-acc-max-ResNet152V2,val-acc-max-ResNet50V2,val-acc-max-inception-v3,val-acc-max-resnet50,val-acc-median-EfficientNetB0,val-acc-median-ResNet101V2,val-acc-median-ResNet152V2,val-acc-median-ResNet50V2,val-acc-median-inception-v3,val-acc-median-resnet50,r-sym
0.03125,0.739359998703003,0.7105000019073486,0.6078599989414215,0.6890200018882752,0.6878199934959411,0.6054999902844429,5,5,5,5,5,5,0.026472403477726444,0.014480500689793256,0.10053638975765207,0.016304503900379307,0.034504155766501045,0.28274898125575154,0.7089999914169312,0.6902999877929688,0.4726000130176544,0.6707000136375427,0.6324999928474426,0.1000000014901161,0.7775999903678894,0.7247999906539917,0.72079998254776,0.7106999754905701,0.7254999876022339,0.7423999905586243,0.7360000014305115,0.7171000242233276,0.6388000249862671,0.6840000152587891,0.6884999871253967,0.7253999710083008,$2^{-5}$
0.0459292028836124,0.7257400035858155,0.6960799932479859,0.5096200108528137,0.6873999953269958,0.7144400000572204,0.6874799966812134,5,5,5,5,5,5,0.05352902958005279,0.02777637154059381,0.09308970223281332,0.017853991122933073,0.02260096462704502,0.026805172418386255,0.6668000221252441,0.6480000019073486,0.3576000034809112,0.6597999930381775,0.6812999844551086,0.6559000015258789,0.7937999963760376,0.7170000076293945,0.5789999961853027,0.7089999914169312,0.739300012588501,0.7168999910354614,0.7175999879837036,0.70169997215271,0.5587000250816345,0.6915000081062317,0.7161999940872192,0.6841999888420105,$2^{-\frac{40}9}$
0.0675037336807691,0.7552600026130676,0.7144200086593628,0.5300999939441681,0.7038999915122985,0.6970600008964538,0.7157800078392029,5,5,5,5,5,5,0.042673988450104616,0.032517179624953096,0.10920689432870731,0.023793285199401597,0.05118443495783595,0.038476442649858174,0.7006999850273132,0.6765000224113464,0.4061999917030334,0.6686999797821045,0.6327000260353088,0.6668000221252441,0.8177000284194946,0.7512000203132629,0.6455000042915344,0.7249000072479248,0.7735999822616577,0.7465000152587891,0.7587000131607056,0.7285000085830688,0.5156999826431274,0.7105000019073486,0.6883999705314636,0.7397000193595886,$2^{-\frac{35}9}$
0.0992125657480124,0.7713400006294251,0.716919994354248,0.44614000916481017,0.7042999982833862,0.6900400042533874,0.7062000036239624,5,5,5,5,5,5,0.06009676803435256,0.020196709314282718,0.14075272477363257,0.024822777427628975,0.04756625208901183,0.03187342238482869,0.6740000247955322,0.6924999952316284,0.2466000020503997,0.670199990272522,0.6437000036239624,0.6754000186920166,0.8208000063896179,0.7368999719619751,0.5878000259399414,0.7294999957084656,0.7555000185966492,0.7421000003814697,0.7896999716758728,0.7170000076293945,0.4314000010490417,0.6990000009536743,0.6891999840736389,0.6877999901771545,$2^{-\frac{30}9}$
0.1458161299470146,0.8093999981880188,0.7042800068855286,0.4332600116729736,0.7028200030326843,0.6748399853706359,0.7048400163650512,5,5,5,5,5,5,0.02769765746939575,0.03486297297730639,0.13347765846949566,0.025392669861854695,0.060414975452774716,0.023164047651925958,0.762499988079071,0.6604999899864197,0.2317000031471252,0.6585999727249146,0.5788999795913696,0.6837000250816345,0.8319000005722046,0.7513999938964844,0.5824000239372253,0.722599983215332,0.734000027179718,0.7347000241279602,0.8136000037193298,0.6948000192642212,0.4641000032424927,0.7127000093460083,0.677299976348877,0.6952000260353088,$2^{-\frac{25}9}$
0.2143109957132682,0.790119981765747,0.7110199928283691,0.47991999983787537,0.7243000030517578,0.6646599888801574,0.625,5,5,5,5,5,5,0.06898996398928593,0.018330097947159087,0.0988165602640674,0.03180463425671647,0.04136687372170629,0.13351727128690616,0.6703000068664551,0.6851999759674072,0.3646999895572662,0.6735000014305115,0.5932999849319458,0.3989999890327453,0.8367999792098999,0.7287999987602234,0.5885000228881836,0.7534999847412109,0.6985999941825867,0.7346000075340271,0.8036999702453613,0.7111999988555908,0.5038999915122986,0.7332000136375427,0.6796000003814697,0.6823999881744385,$2^{-\frac{20}9}$
0.3149802624737183,0.7992199897766114,0.7052999973297119,0.4953199982643127,0.6859799981117248,0.09288000017404552,0.43010000288486483,5,5,5,5,5,5,0.06429926777706238,0.042534501727865374,0.12404925237356197,0.08594945484468164,0.058646287581750826,0.17808091228932268,0.6854000091552734,0.6398000121116638,0.3501999974250793,0.5519000291824341,0.0166999995708465,0.220100000500679,0.8409000039100647,0.7580999732017517,0.6579999923706055,0.7810999751091003,0.1563999950885772,0.6484000086784363,0.8223999738693237,0.713100016117096,0.453900009393692,0.7027000188827515,0.0778999999165535,0.4183999896049499,$2^{-\frac{15}9}$
0.4629373561436453,0.7395599842071533,0.6747799992561341,0.5216400027275085,0.6924399971961975,0.04894000031054016,0.08972000218927859,5,5,5,5,5,5,0.09102518389463544,0.03577606846366192,0.07759877257824827,0.052513830863748945,0.05690200396991937,0.1774382396127487,0.6039999723434448,0.6360999941825867,0.4440000057220459,0.6191999912261963,0.0,0.0,0.8199999928474426,0.715499997138977,0.6449000239372253,0.7386000156402588,0.1184000000357627,0.4065000116825104,0.7875999808311462,0.676800012588501,0.4968999922275543,0.7156999707221985,0.0137999998405575,0.0156999994069337,$2^{-\frac{10}9}$
0.6803950000871886,0.32285999919840835,0.5074800014495849,0.3406399995088577,0.5416400074958801,0.018019999563693982,0.00245999991893768,5,5,5,5,5,5,0.4423027267120289,0.07998581570774779,0.12569799991354325,0.08479984402284912,0.032794846392996034,0.005500727043388625,0.0,0.3934000134468078,0.2098000049591064,0.4943999946117401,0.0,0.0,0.8282999992370605,0.5983999967575073,0.4930999875068664,0.6908000111579895,0.0755999982357025,0.0122999995946884,9.999999747378752e-05,0.5338000059127808,0.3650999963283539,0.4975000023841858,0.0,0.0,$2^{-\frac{5}9}$


==> aggregate_fashion_mnist_v.csv <==
v,val-acc-mean-EfficientNetB0,val-acc-mean-ResNet101V2,val-acc-mean-ResNet152V2,val-acc-mean-ResNet50V2,val-acc-mean-inception-v3,val-acc-mean-resnet50,val-acc-count-EfficientNetB0,val-acc-count-ResNet101V2,val-acc-count-ResNet152V2,val-acc-count-ResNet50V2,val-acc-count-inception-v3,val-acc-count-resnet50,val-acc-std-EfficientNetB0,val-acc-std-ResNet101V2,val-acc-std-ResNet152V2,val-acc-std-ResNet50V2,val-acc-std-inception-v3,val-acc-std-resnet50,val-acc-min-EfficientNetB0,val-acc-min-ResNet101V2,val-acc-min-ResNet152V2,val-acc-min-ResNet50V2,val-acc-min-inception-v3,val-acc-min-resnet50,val-acc-max-EfficientNetB0,val-acc-max-ResNet101V2,val-acc-max-ResNet152V2,val-acc-max-ResNet50V2,val-acc-max-inception-v3,val-acc-max-resnet50,val-acc-median-EfficientNetB0,val-acc-median-ResNet101V2,val-acc-median-ResNet152V2,val-acc-median-ResNet50V2,val-acc-median-inception-v3,val-acc-median-resnet50,v-sym
0.0009765625,0.1786800011992454,0.14493999779224392,0.10272000133991241,0.1612999990582466,0.10186000019311903,0.10018000006675716,5,5,5,5,5,5,0.11486425599820838,0.08136548534474025,0.006082104562933742,0.10468626785394732,0.002450100575447187,0.0019601020914676043,0.0681999996304512,0.0992999970912933,0.1000000014901161,0.097800001502037,0.1000000014901161,0.0971999987959861,0.3490000069141388,0.2879999876022339,0.1136000007390976,0.3474999964237213,0.1058999970555305,0.1024999991059303,0.128600001335144,0.1014999970793724,0.1000000014901161,0.1237000003457069,0.1010999977588653,0.1000000014901161,$2^{-10}$
0.002109491677524,0.4873199999332428,0.4212800025939941,0.3430999964475631,0.5423399984836579,0.28030000329017635,0.36580000072717667,5,5,5,5,5,5,0.06892247009093452,0.07204490095983307,0.13058806749617505,0.052413669043584556,0.06958549191167997,0.16161276113581036,0.4345000088214874,0.3456000089645386,0.1727000027894973,0.457500010728836,0.17739999294281,0.1000000014901161,0.6013000011444092,0.5231000185012817,0.5289999842643738,0.5963000059127808,0.3616000115871429,0.5128999948501587,0.4490000009536743,0.400299996137619,0.3400000035762787,0.5522000193595886,0.2985999882221222,0.4025999903678894,$2^{-\frac{80}9}$
0.0045567540608442,0.5683999955654144,0.6544600009918213,0.48479999899864196,0.6534600019454956,0.5869199872016907,0.6200999855995178,5,5,5,5,5,5,0.09528157848619559,0.025943469426211344,0.05706376500707156,0.053571321915017574,0.043972697260471386,0.04135982434053545,0.4524999856948852,0.6295999884605408,0.451200008392334,0.5666000247001648,0.54339998960495,0.5598999857902527,0.6880999803543091,0.6948000192642212,0.5863999724388123,0.699999988079071,0.6370000243186951,0.6568999886512756,0.5871000289916992,0.6449000239372253,0.4643000066280365,0.6754000186920166,0.5633999705314636,0.635699987411499,$2^{-\frac{70}9}$
0.0098431332023037,0.6617600083351135,0.7062800049781799,0.6248199820518494,0.7066200137138366,0.6783000111579895,0.7086599946022034,5,5,5,5,5,5,0.06875509571359432,0.020229115130410476,0.07323777167321947,0.027564871528621537,0.033571330343314366,0.02741857909907368,0.602400004863739,0.6858999729156494,0.5655999779701233,0.6624000072479248,0.6366000175476074,0.6746000051498413,0.7475000023841858,0.7391999959945679,0.7117999792098999,0.7382000088691711,0.7272999882698059,0.7473000288009644,0.6244000196456909,0.7041000127792358,0.5809999704360962,0.7124000191688538,0.6818000078201294,0.7013999819755554,$2^{-\frac{60}9}$
0.0212623437527246,0.7647599935531616,0.7302799820899963,0.6159600019454956,0.7489399909973145,0.7049800038337708,0.748360013961792,5,5,5,5,5,5,0.014262282774480524,0.019291760337243575,0.06241828977088902,0.015534742436950211,0.016052779285294586,0.011736194679273768,0.7404000163078308,0.705299973487854,0.54339998960495,0.7257999777793884,0.6868000030517578,0.7353000044822693,0.7768999934196472,0.7512999773025513,0.6902999877929688,0.7623999714851379,0.7211999893188477,0.7609000205993652,0.7678999900817871,0.7376999855041504,0.6118000149726868,0.7570000290870667,0.7124000191688538,0.7519000172615051,$2^{-\frac{50}9}$
0.0459292028836124,0.7695000052452088,0.7630200147628784,0.6982200026512146,0.7719799995422363,0.7405799984931946,0.7620200037956237,5,5,5,5,5,5,0.039502652435822856,0.005701923888770377,0.041936584427680064,0.011257092423221055,0.016421238446971343,0.02263332309394822,0.7281000018119812,0.7534000277519226,0.6363999843597412,0.7623999714851379,0.7258999943733215,0.7376999855041504,0.8245999813079834,0.767300009727478,0.734499990940094,0.7906000018119812,0.7682999968528748,0.7901999950408936,0.7540000081062317,0.7648000121116638,0.7222999930381775,0.7682999968528748,0.7386000156402588,0.7645000219345093,$2^{-\frac{40}9}$
0.0992125657480124,0.8215199947357178,0.773420000076294,0.48550000190734866,0.7685999989509582,0.7535599946975708,0.7629799962043762,5,5,5,5,5,5,0.0201020290146234,0.010272133543095526,0.08103545684393902,0.00903963639610951,0.015427334261450164,0.023407074611146165,0.804099977016449,0.7638000249862671,0.3935000002384186,0.7620999813079834,0.7404000163078308,0.7243000268936157,0.8521999716758728,0.7882999777793884,0.5746999979019165,0.7840999960899353,0.7792999744415283,0.78329998254776,0.8177000284194946,0.769599974155426,0.4654000103473663,0.7671999931335449,0.7501000165939331,0.7646999955177307,$2^{-\frac{30}9}$
0.2143109957132683,0.6856200054287911,0.625819993019104,0.3800599902868271,0.6940400004386902,0.702239990234375,0.5911200046539307,5,5,5,5,5,5,0.32929515398425163,0.01872142004310303,0.1521502429990642,0.036547129676488134,0.057426631567160824,0.11809670548938579,0.1000000014901161,0.611299991607666,0.1327999979257583,0.6448000073432922,0.6054999828338623,0.4280999898910522,0.8650000095367432,0.6571999788284302,0.5095999836921692,0.7439000010490417,0.7534999847412109,0.736299991607666,0.8281000256538391,0.621399998664856,0.4551999866962433,0.6952000260353088,0.7168999910354614,0.5958999991416931,$2^{-\frac{20}9}$
0.4629373561436453,0.6659799933433532,0.3979999959468841,0.2954199969768524,0.56182000041008,0.548420000076294,0.4351199924945831,5,5,5,5,5,5,0.3730548010950075,0.10281558286232922,0.06696679876049497,0.04053456753377242,0.12258622122248847,0.05559079821611326,0.0,0.2901999950408935,0.193800002336502,0.4963000118732452,0.4142000079154968,0.382999986410141,0.8729000091552734,0.546999990940094,0.3637000024318695,0.5946999788284302,0.6958000063896179,0.5116999745368958,0.8151999711990356,0.401199996471405,0.3109999895095825,0.5810999870300293,0.5828999876976013,0.4133999943733215,$2^{-\frac{10}9}$


==> aggregate_kmnist_r.csv <==
r,val-acc-mean-EfficientNetB0,val-acc-mean-ResNet101V2,val-acc-mean-ResNet152V2,val-acc-mean-ResNet50V2,val-acc-mean-inception-v3,val-acc-mean-resnet50,val-acc-count-EfficientNetB0,val-acc-count-ResNet101V2,val-acc-count-ResNet152V2,val-acc-count-ResNet50V2,val-acc-count-inception-v3,val-acc-count-resnet50,val-acc-std-EfficientNetB0,val-acc-std-ResNet101V2,val-acc-std-ResNet152V2,val-acc-std-ResNet50V2,val-acc-std-inception-v3,val-acc-std-resnet50,val-acc-min-EfficientNetB0,val-acc-min-ResNet101V2,val-acc-min-ResNet152V2,val-acc-min-ResNet50V2,val-acc-min-inception-v3,val-acc-min-resnet50,val-acc-max-EfficientNetB0,val-acc-max-ResNet101V2,val-acc-max-ResNet152V2,val-acc-max-ResNet50V2,val-acc-max-inception-v3,val-acc-max-resnet50,val-acc-median-EfficientNetB0,val-acc-median-ResNet101V2,val-acc-median-ResNet152V2,val-acc-median-ResNet50V2,val-acc-median-inception-v3,val-acc-median-resnet50,r-sym
0.03125,0.6037599802017212,0.4591399967670441,0.24241999983787538,0.42818000316619875,0.4932399928569794,0.4857400059700012,5,5,5,5,5,5,0.03439067050502207,0.02901065258288817,0.053394636028799104,0.04751012439381941,0.04297263270992815,0.014936297224441227,0.5468999743461609,0.4149999916553497,0.1997999995946884,0.3470000028610229,0.4239000082015991,0.4652000069618225,0.6312999725341797,0.4903999865055084,0.3285000026226043,0.4650000035762787,0.5404999852180481,0.4999000132083893,0.6100999712944031,0.4713000059127807,0.2161999940872192,0.4476000070571899,0.5008999705314636,0.492900013923645,$2^{-5}$
0.0459292028836124,0.592520010471344,0.47528001070022585,0.18976000249385833,0.44272000193595884,0.4673400044441223,0.44775999784469606,5,5,5,5,5,5,0.011688749056822408,0.04745458223004496,0.014027934873002107,0.01786357042371566,0.0545853694212991,0.036727476860333376,0.5799000263214111,0.414900004863739,0.1736000031232834,0.4241999983787536,0.3740000128746032,0.4027999937534332,0.6087999939918518,0.5227000117301941,0.2027000039815902,0.4690000116825104,0.5133000016212463,0.5041999816894531,0.5884000062942505,0.4828000068664551,0.1974000036716461,0.4422000050544739,0.4857000112533569,0.4444000124931335,$2^{-\frac{40}9}$
0.0675037336807691,0.6491999983787536,0.4701600015163422,0.16614000350236885,0.4947200119495392,0.47383999824523926,0.4070600032806396,5,5,5,5,5,5,0.035896566145022686,0.02973404279734159,0.05492907328020245,0.03333320140134266,0.04815452842412235,0.06035513472445253,0.6047000288963318,0.428299993276596,0.1079000011086463,0.4501000046730041,0.3926999866962433,0.330700010061264,0.6980999708175659,0.493800014257431,0.2213000059127807,0.5385000109672546,0.5105000138282776,0.479200005531311,0.6395999789237976,0.4887999892234802,0.1738000065088272,0.4907000064849853,0.4889000058174133,0.4111000001430511,$2^{-\frac{35}9}$
0.0992125657480124,0.6652199864387512,0.49395999908447263,0.20494000315666194,0.4894600033760071,0.4283399939537048,0.35586000382900235,5,5,5,5,5,5,0.007192839653422375,0.024233817245924764,0.04265170461150613,0.0379397382756492,0.03392024757532814,0.09459887853768634,0.6586999893188477,0.4697000086307525,0.1613000035285949,0.4553000032901764,0.3680999875068664,0.24719999730587,0.6747999787330627,0.5209000110626221,0.2721000015735626,0.5515000224113464,0.448199987411499,0.4814999997615814,0.661899983882904,0.4801999926567077,0.1967000067234039,0.4857999980449676,0.4401000142097473,0.3600000143051147,$2^{-\frac{30}9}$
0.1458161299470146,0.6274399995803833,0.45046000480651854,0.1684799954295158,0.4735200047492981,0.4907000005245209,0.3515200078487396,5,5,5,5,5,5,0.03452335963709727,0.04559630148851122,0.04386469966872719,0.03810298669863338,0.05233899332956489,0.043603807698725204,0.5839999914169312,0.3873000144958496,0.1164999976754188,0.419400006532669,0.4095999896526336,0.288100004196167,0.66839998960495,0.4902999997138977,0.2257999926805496,0.5228000283241272,0.5354999899864197,0.4011000096797943,0.6301000118255615,0.474700003862381,0.1784999966621399,0.4817999899387359,0.5098000168800354,0.3510000109672546,$2^{-\frac{25}9}$
0.2143109957132682,0.5917599976062775,0.39982000589370725,0.18229999840259548,0.47768000364303587,0.37282000333070753,0.3444400012493133,5,5,5,5,5,5,0.13560625453304925,0.025288078856771565,0.032904557792411644,0.010129758151881952,0.17204135969211215,0.07030311845200113,0.3519000113010406,0.3689000010490417,0.1488000005483627,0.4638000130653381,0.1027000024914741,0.2511000037193298,0.6740999817848206,0.4248000085353851,0.2346999943256378,0.4871000051498413,0.5526000261306763,0.4365000128746032,0.6446999907493591,0.4031000137329101,0.1765999943017959,0.4821000099182129,0.3957999944686889,0.3407000005245209,$2^{-\frac{20}9}$
0.3149802624737183,0.6286599993705749,0.4272399961948395,0.20040000081062312,0.43037999868392945,0.07908000051975245,0.21387999802827834,5,5,5,5,5,5,0.02753348793359566,0.04002215965656551,0.04492587931301331,0.025369212202293368,0.07778719155259783,0.13525415222026813,0.5983999967575073,0.3725999891757965,0.1632000058889389,0.4031000137329101,0.0,0.065200001001358,0.6676999926567078,0.4754000008106231,0.273499995470047,0.4620999991893768,0.1913000047206878,0.3723999857902527,0.6292999982833862,0.4260999858379364,0.1831000000238418,0.4307999908924103,0.0485000014305114,0.2343000024557113,$2^{-\frac{15}9}$
0.4629373561436453,0.5391599953174591,0.36587999463081355,0.2328600019216537,0.40904000401496887,0.03125999961048362,0.035220000002300314,5,5,5,5,5,5,0.05993032062158737,0.13597947067331678,0.0558732754519249,0.05583917140826428,0.04096129837318861,0.0346944802913244,0.4668999910354614,0.1240999996662139,0.1700000017881393,0.3567999899387359,0.0,0.0003999999898951,0.614799976348877,0.4476000070571899,0.2885000109672546,0.4693000018596649,0.0835999995470047,0.0843999981880188,0.5383999943733215,0.4185999929904938,0.2383999973535537,0.3871000111103058,0.0049999998882412,0.0355000011622905,$2^{-\frac{10}9}$
0.6803950000871886,0.4037600040435791,0.26332000195980065,0.13419999806210395,0.3125599950551986,0.026840000599622722,0.019660000130534143,5,5,5,5,5,5,0.24068598315634873,0.11675725558758206,0.12617218063537425,0.10614048411612614,0.04349629938348639,0.02248572931564671,0.0,0.1231999993324279,0.0040000001899898,0.1897999942302703,0.0,0.0,0.6140999794006348,0.4451999962329864,0.2942999899387359,0.4144999980926513,0.1000000014901161,0.0516000017523765,0.508400022983551,0.2560999989509582,0.1817000061273574,0.3481999933719635,0.0,0.0132999997586011,$2^{-\frac{5}9}$


==> aggregate_kmnist_v.csv <==
v,val-acc-mean-EfficientNetB0,val-acc-mean-ResNet101V2,val-acc-mean-ResNet152V2,val-acc-mean-ResNet50V2,val-acc-mean-inception-v3,val-acc-mean-resnet50,val-acc-count-EfficientNetB0,val-acc-count-ResNet101V2,val-acc-count-ResNet152V2,val-acc-count-ResNet50V2,val-acc-count-inception-v3,val-acc-count-resnet50,val-acc-std-EfficientNetB0,val-acc-std-ResNet101V2,val-acc-std-ResNet152V2,val-acc-std-ResNet50V2,val-acc-std-inception-v3,val-acc-std-resnet50,val-acc-min-EfficientNetB0,val-acc-min-ResNet101V2,val-acc-min-ResNet152V2,val-acc-min-ResNet50V2,val-acc-min-inception-v3,val-acc-min-resnet50,val-acc-max-EfficientNetB0,val-acc-max-ResNet101V2,val-acc-max-ResNet152V2,val-acc-max-ResNet50V2,val-acc-max-inception-v3,val-acc-max-resnet50,val-acc-median-EfficientNetB0,val-acc-median-ResNet101V2,val-acc-median-ResNet152V2,val-acc-median-ResNet50V2,val-acc-median-inception-v3,val-acc-median-resnet50,v-sym
0.0009765625,0.11340000033378599,0.10902000069618223,0.10204000174999232,0.10025999993085859,0.10586000084877012,0.10110000073909756,5,5,5,5,5,5,0.018366952518954316,0.009015653850132714,0.0022389737925826905,0.00047749194216273094,0.013047526123661796,0.002130728501480974,0.1000000014901161,0.1000000014901161,0.1000000014901161,0.1000000014901161,0.1000000014901161,0.1000000014901161,0.1441999971866607,0.1207000017166137,0.1054000034928321,0.1010999977588653,0.1291999965906143,0.1049000024795532,0.1072999984025955,0.1098000034689903,0.1020999997854232,0.1000000014901161,0.1000000014901161,0.1001999974250793,$2^{-10}$
0.002109491677524,0.29816000312566754,0.23327999413013453,0.15158000290393828,0.37546000480651853,0.14190000146627424,0.19692000448703764,5,5,5,5,5,5,0.1438640983276509,0.06192677847754997,0.031717378858450274,0.05398558280151964,0.06813813477193668,0.04755472914790786,0.1000000014901161,0.1360000073909759,0.1066000014543533,0.288100004196167,0.100100003182888,0.1445000022649765,0.4507000148296356,0.2913999855518341,0.1949000060558319,0.4309000074863434,0.2576000094413757,0.2743000090122223,0.3524999916553497,0.2552999854087829,0.1544000059366226,0.3765999972820282,0.101000003516674,0.1912000030279159,$2^{-\frac{80}9}$
0.0045567540608442,0.41494000107049944,0.46941999197006223,0.30772000551223755,0.44970000386238096,0.40044000148773196,0.39692000299692154,5,5,5,5,5,5,0.17637588580228172,0.02628348599837678,0.03061906663693256,0.05192769894881789,0.019845726345426244,0.16888874236133866,0.1000000014901161,0.4449999928474426,0.2572000026702881,0.3592999875545501,0.3785000145435333,0.1000000014901161,0.5069000124931335,0.5105999708175659,0.3370000123977661,0.4833000004291534,0.4293999969959259,0.5031999945640564,0.4943000078201294,0.4587000012397766,0.3147000074386596,0.4681000113487243,0.3944000005722046,0.4713000059127807,$2^{-\frac{70}9}$
0.0098431332023037,0.6464400053024292,0.5466600060462952,0.3961200058460236,0.5589600086212159,0.49773999452590945,0.5765600085258484,5,5,5,5,5,5,0.032294319913286205,0.033586651728493545,0.060211859919663324,0.03455841348805274,0.024269898054907667,0.012183301220665122,0.6010000109672546,0.4921000003814697,0.3107999861240387,0.5045999884605408,0.4546999931335449,0.5615000128746033,0.6912000179290771,0.5788000226020813,0.4568000137805938,0.59170001745224,0.5116999745368958,0.5929999947547913,0.6474999785423279,0.555899977684021,0.4049000144004822,0.5698000192642212,0.5087000131607056,0.5722000002861023,$2^{-\frac{60}9}$
0.0212623437527246,0.6998600006103516,0.5953199982643127,0.4627799928188324,0.5892199993133544,0.5783399939537048,0.6059999942779541,5,5,5,5,5,5,0.03813727903958247,0.021791213926662674,0.01923127564828718,0.027719144934448072,0.02195113962333276,0.01199041746337262,0.6545000076293945,0.5694000124931335,0.4399999976158142,0.5515000224113464,0.5551000237464905,0.5896999835968018,0.7444999814033508,0.6189000010490417,0.4869999885559082,0.6287999749183655,0.6029999852180481,0.6225000023841858,0.7113000154495239,0.5982999801635742,0.4598999917507171,0.5878000259399414,0.5687999725341797,0.6036999821662903,$2^{-\frac{50}9}$
0.0459292028836124,0.7561800003051757,0.6210999965667725,0.4293399989604949,0.5997000217437745,0.6152399897575378,0.6335399985313416,5,5,5,5,5,5,0.030326990734251505,0.019860003288538347,0.06866580752344423,0.020113559775235323,0.018040582838128986,0.013360506249342772,0.720300018787384,0.597599983215332,0.3542999923229217,0.5715000033378601,0.6000000238418579,0.6128000020980835,0.7908999919891357,0.642799973487854,0.4941000044345855,0.6255000233650208,0.6449999809265137,0.6491000056266785,0.7613000273704529,0.6308000087738037,0.4621999859809875,0.6011000275611877,0.6062999963760376,0.6334999799728394,$2^{-\frac{40}9}$
0.0992125657480124,0.7906199932098389,0.5859599947929383,0.3072400003671646,0.603059995174408,0.6113399982452392,0.5718199849128723,5,5,5,5,5,5,0.029505020303251847,0.05136290201160426,0.07458001193737195,0.03032759517715696,0.023846855400866767,0.03436403161050588,0.7565000057220459,0.5288000106811523,0.2074999958276748,0.5544999837875366,0.5831000208854675,0.527899980545044,0.830299973487854,0.6424999833106995,0.3903000056743622,0.6304000020027161,0.6478999853134155,0.6126999855041504,0.7914999723434448,0.6022999882698059,0.3188999891281128,0.6144999861717224,0.6118999719619751,0.5748999714851379,$2^{-\frac{30}9}$
0.2143109957132683,0.8144000053405762,0.34783999919891356,0.17399999797344204,0.47559999823570254,0.3689000010490417,0.33989999890327455,5,5,5,5,5,5,0.04798125680215763,0.03727798465682997,0.04037133806039759,0.018402991866714066,0.055764185248869294,0.048026763345272186,0.7297999858856201,0.3116999864578247,0.1037999987602233,0.4431999921798706,0.3115000128746032,0.2935999929904938,0.8456000089645386,0.4043000042438507,0.2057999968528747,0.4884999990463257,0.460999995470047,0.4027000069618225,0.8361999988555908,0.3438000082969665,0.1844999939203262,0.4817000031471252,0.3612000048160553,0.3364000022411346,$2^{-\frac{20}9}$
0.4629373561436453,0.7705999970436096,0.2392999947071075,0.1220199995412258,0.3162800014019012,0.2531799972057342,0.21888000071048733,5,5,5,5,5,5,0.03750120506779359,0.05883689266413722,0.07428688988772839,0.06884985145078454,0.08060314215048438,0.051777673505580546,0.7328000068664551,0.179199993610382,0.0001999999949475,0.2497999966144561,0.176499992609024,0.1645999997854232,0.8334000110626221,0.3073999881744385,0.1809999942779541,0.4079000055789947,0.3556999862194061,0.2804000079631805,0.7626000046730042,0.2197999954223632,0.1513999998569488,0.301499992609024,0.2252999991178512,0.2391999959945678,$2^{-\frac{10}9}$


==> aggregate_mnist_r.csv <==
r,val-acc-mean-EfficientNetB0,val-acc-mean-ResNet101V2,val-acc-mean-ResNet152V2,val-acc-mean-ResNet50V2,val-acc-mean-inception-v3,val-acc-mean-resnet50,val-acc-count-EfficientNetB0,val-acc-count-ResNet101V2,val-acc-count-ResNet152V2,val-acc-count-ResNet50V2,val-acc-count-inception-v3,val-acc-count-resnet50,val-acc-std-EfficientNetB0,val-acc-std-ResNet101V2,val-acc-std-ResNet152V2,val-acc-std-ResNet50V2,val-acc-std-inception-v3,val-acc-std-resnet50,val-acc-min-EfficientNetB0,val-acc-min-ResNet101V2,val-acc-min-ResNet152V2,val-acc-min-ResNet50V2,val-acc-min-inception-v3,val-acc-min-resnet50,val-acc-max-EfficientNetB0,val-acc-max-ResNet101V2,val-acc-max-ResNet152V2,val-acc-max-ResNet50V2,val-acc-max-inception-v3,val-acc-max-resnet50,val-acc-median-EfficientNetB0,val-acc-median-ResNet101V2,val-acc-median-ResNet152V2,val-acc-median-ResNet50V2,val-acc-median-inception-v3,val-acc-median-resnet50,r-sym
0.03125,0.7740800142288208,0.6889400124549866,0.38182000517845155,0.6732799887657166,0.7730199933052063,0.7397600173950195,5,5,5,5,5,5,0.08014547620607615,0.09143277957982748,0.1501632855906461,0.059435618383894745,0.03950615924321441,0.024479443780211666,0.6333000063896179,0.5564000010490417,0.1342000067234039,0.6090999841690063,0.7232000231742859,0.7052000164985657,0.8267999887466431,0.7749000191688538,0.5148000121116638,0.733299970626831,0.826200008392334,0.7652000188827515,0.8123000264167786,0.7250000238418579,0.4020000100135803,0.7046999931335449,0.7774999737739563,0.7469000220298767,$2^{-5}$
0.0459292028836124,0.8402999877929688,0.740500009059906,0.3442200005054473,0.6912199974060058,0.809600007534027,0.7450599908828736,5,5,5,5,5,5,0.04810108914966619,0.04653616152100739,0.14214945432789944,0.043703732628728245,0.08222447113065642,0.0886103071244785,0.7602999806404114,0.6808000206947327,0.1794999986886978,0.6456999778747559,0.6675000190734863,0.5913000106811523,0.8848999738693237,0.7885000109672546,0.4833000004291534,0.7573999762535095,0.8684999942779541,0.8102999925613403,0.85589998960495,0.7651000022888184,0.3928000032901764,0.6909000277519226,0.8453999757766724,0.7724999785423279,$2^{-\frac{40}9}$
0.0675037336807691,0.884279990196228,0.741760003566742,0.19571999907493587,0.6999000072479248,0.7617799997329712,0.7306999921798706,5,5,5,5,5,5,0.020282440367470653,0.0750628069807169,0.10819630777374557,0.06590725457802149,0.10414244168758154,0.06996387463889744,0.8539999723434448,0.6536999940872192,0.1145000010728836,0.6129999756813049,0.5990999937057495,0.6410999894142151,0.9085000157356262,0.8338000178337097,0.3858999907970428,0.76910001039505,0.8582000136375427,0.8202999830245972,0.8877999782562256,0.7576000094413757,0.1572999954223632,0.7328000068664551,0.8152999877929688,0.7495999932289124,$2^{-\frac{35}9}$
0.0992125657480124,0.8846599936485291,0.7828999996185303,0.33558000177145003,0.7705199956893921,0.7732199907302857,0.6715200006961822,5,5,5,5,5,5,0.0157420680444244,0.047585138725679106,0.25938219403141766,0.028833873884053316,0.11002369353493731,0.1510425724921197,0.8655999898910522,0.7110999822616577,0.1008000001311302,0.7441999912261963,0.5907999873161316,0.4501999914646148,0.9024999737739564,0.8198999762535095,0.75,0.8163999915122986,0.8781999945640564,0.8095999956130981,0.8810999989509583,0.8112000226974487,0.2811000049114227,0.7603999972343445,0.8098999857902527,0.7421000003814697,$2^{-\frac{30}9}$
0.1458161299470146,0.8892200112342834,0.7908200025558472,0.2985199958086014,0.7612599968910218,0.7815999984741211,0.6302000060677528,5,5,5,5,5,5,0.02019533956436681,0.05790827394034126,0.18864672015664463,0.05838363279965036,0.15130226211073486,0.3085899872526886,0.8622000217437744,0.6955999732017517,0.1539999991655349,0.661899983882904,0.5126000046730042,0.0979999974370002,0.9162999987602234,0.8540999889373779,0.5968999862670898,0.8148999810218811,0.8723000288009644,0.8302000164985657,0.8871999979019165,0.8015000224113464,0.1915999948978424,0.7781000137329102,0.8420000076293945,0.7943000197410583,$2^{-\frac{25}9}$
0.2143109957132682,0.8758399963378907,0.740119993686676,0.3069999992847442,0.7407399892807007,0.506720007956028,0.6215999901294709,5,5,5,5,5,5,0.02148076409479556,0.029731426995227777,0.11573195324364949,0.03585079214562398,0.35701337372882813,0.1070238451250155,0.8418999910354614,0.6905999779701233,0.1787000000476837,0.7059999704360962,0.0979999974370002,0.4891000092029571,0.8955000042915344,0.762499988079071,0.4108999967575073,0.7850000262260437,0.8467000126838684,0.741599977016449,0.8826000094413757,0.7542999982833862,0.3623999953269958,0.7348999977111816,0.6933000087738037,0.6524999737739563,$2^{-\frac{20}9}$
0.3149802624737183,0.6642000083811581,0.6266999959945678,0.3658199906349182,0.6976599931716919,0.2796799927949905,0.2299199946224689,5,5,5,5,5,5,0.3738931048672905,0.019463687199628855,0.18562332354942127,0.05523336048777411,0.14925923488230716,0.2496928373737553,0.0024999999441206,0.6055999994277954,0.1708000004291534,0.6068999767303467,0.1427000015974044,0.0256999991834163,0.9049000144004822,0.6514999866485596,0.6549999713897705,0.7495999932289124,0.5303999781608582,0.5587999820709229,0.7781000137329102,0.6216999888420105,0.3282999992370605,0.7175999879837036,0.2377000004053115,0.0762000009417533,$2^{-\frac{15}9}$
0.4629373561436453,0.5154599949717522,0.5282399982213974,0.33655999898910516,0.6259199917316437,0.09028000012040135,0.07639999932143832,5,5,5,5,5,5,0.4510716619498172,0.22171466088870803,0.09392355080081052,0.09116433179212698,0.09898558813667357,0.07615782989002703,0.0,0.1625999957323074,0.2213999927043914,0.4690000116825104,0.0,0.0006000000284984,0.8691999912261963,0.7282999753952026,0.4483000040054321,0.6880999803543091,0.2585999965667724,0.1955000013113021,0.8102999925613403,0.5989000201225281,0.3242000043392181,0.6715999841690063,0.0738999992609024,0.0707999989390373,$2^{-\frac{10}9}$
0.6803950000871886,0.40247999558923764,0.43598000407218934,0.17224000245332713,0.39109999537467954,0.03330000117421146,0.09754000119864936,5,5,5,5,5,5,0.41370058498897105,0.21820962148797343,0.08685521335436523,0.06050086599230725,0.03222134516987677,0.06951296990662353,0.0,0.0537000000476837,0.0995000004768371,0.2901999950408935,0.0,0.0261000003665685,0.8835999965667725,0.6079000234603882,0.2682999968528747,0.450899988412857,0.0653000026941299,0.1724999994039535,0.3675999939441681,0.5060999989509583,0.1230000033974647,0.3993000090122223,0.0381000004708766,0.0644000023603439,$2^{-\frac{5}9}$


==> aggregate_mnist_v.csv <==
v,val-acc-mean-EfficientNetB0,val-acc-mean-ResNet101V2,val-acc-mean-ResNet152V2,val-acc-mean-ResNet50V2,val-acc-mean-inception-v3,val-acc-mean-resnet50,val-acc-count-EfficientNetB0,val-acc-count-ResNet101V2,val-acc-count-ResNet152V2,val-acc-count-ResNet50V2,val-acc-count-inception-v3,val-acc-count-resnet50,val-acc-std-EfficientNetB0,val-acc-std-ResNet101V2,val-acc-std-ResNet152V2,val-acc-std-ResNet50V2,val-acc-std-inception-v3,val-acc-std-resnet50,val-acc-min-EfficientNetB0,val-acc-min-ResNet101V2,val-acc-min-ResNet152V2,val-acc-min-ResNet50V2,val-acc-min-inception-v3,val-acc-min-resnet50,val-acc-max-EfficientNetB0,val-acc-max-ResNet101V2,val-acc-max-ResNet152V2,val-acc-max-ResNet50V2,val-acc-max-inception-v3,val-acc-max-resnet50,val-acc-median-EfficientNetB0,val-acc-median-ResNet101V2,val-acc-median-ResNet152V2,val-acc-median-ResNet50V2,val-acc-median-inception-v3,val-acc-median-resnet50,v-sym
0.0009765625,0.1315000012516975,0.10483999997377391,0.10201999992132182,0.10429999977350228,0.10968000143766399,0.10224000066518782,5,5,5,5,5,5,0.03676771852254031,0.0049485344167053595,0.0031244201232593664,0.00676978466165019,0.01596032483140662,0.008276651931778166,0.0965000018477439,0.1009000018239021,0.0979999974370002,0.0979999974370002,0.0995000004768371,0.09740000218153,0.1747000068426132,0.1134999990463256,0.1055999994277954,0.1134999990463256,0.1372999995946884,0.1168999969959259,0.1158000007271766,0.1032999977469444,0.1032000035047531,0.101000003516674,0.101000003516674,0.0982000008225441,$2^{-10}$
0.002109491677524,0.524860006570816,0.30257999897003174,0.1368400022387504,0.6372400045394897,0.2763999968767166,0.4322000041604042,5,5,5,5,5,5,0.03161958036295091,0.23623866320747958,0.07084993444944909,0.09445710458129582,0.24406223747864775,0.291477953524488,0.4848000109195709,0.1307000070810318,0.101000003516674,0.5428000092506409,0.09740000218153,0.0982000008225441,0.5679000020027161,0.7057999968528748,0.2635000050067901,0.7954000234603882,0.6499999761581421,0.6823999881744385,0.5152000188827515,0.1961999982595443,0.1068999990820884,0.6098999977111816,0.1366000026464462,0.605400025844574,$2^{-\frac{80}9}$
0.0045567540608442,0.7039399862289428,0.756220006942749,0.460439994931221,0.7391000032424927,0.6856000065803528,0.7972000002861023,5,5,5,5,5,5,0.047655988012698415,0.07814924514793013,0.24853907566661493,0.04859263928243875,0.11016208957778426,0.06402308886538492,0.6531999707221985,0.6327000260353088,0.1615999937057495,0.657800018787384,0.5566999912261963,0.7232999801635742,0.7498999834060669,0.8228999972343445,0.7057999968528748,0.7889000177383423,0.8253999948501587,0.8464000225067139,0.7138000130653381,0.7865999937057495,0.5328999757766724,0.7511000037193298,0.680400013923645,0.8424000144004822,$2^{-\frac{70}9}$
0.0098431332023037,0.8627400040626526,0.8470399975776672,0.6501600027084351,0.8526000142097473,0.8191399931907654,0.8840200066566467,5,5,5,5,5,5,0.07041262346170714,0.026366141881075174,0.1220286560795237,0.02131537667278159,0.06238058738824582,0.014864626116652626,0.7382000088691711,0.8199999928474426,0.5144000053405762,0.8291000127792358,0.7351999878883362,0.8672000169754028,0.9053999781608582,0.8776000142097473,0.8137000203132629,0.883400022983551,0.8751999735832214,0.9003000259399414,0.8952000141143799,0.847100019454956,0.6758999824523926,0.855400025844574,0.8389999866485596,0.8847000002861023,$2^{-\frac{60}9}$
0.0212623437527246,0.8892599940299988,0.8843800067901612,0.6894800066947937,0.8637600064277648,0.8825999975204468,0.8983600020408631,5,5,5,5,5,5,0.061957011287659874,0.008920027381313606,0.1594037305738724,0.03530281423202346,0.016170489900110826,0.015556921120046887,0.7817000150680542,0.8722000122070312,0.4787999987602234,0.8198999762535095,0.8659999966621399,0.8847000002861023,0.9366999864578248,0.8931000232696533,0.8274000287055969,0.9010000228881836,0.9057999849319458,0.9189000129699708,0.9157999753952026,0.8858000040054321,0.7565000057220459,0.8611000180244446,0.8819000124931335,0.8901000022888184,$2^{-\frac{50}9}$
0.0459292028836124,0.9176599979400635,0.9091199994087219,0.7196800112724304,0.8879599928855896,0.9015200018882752,0.9109800100326538,5,5,5,5,5,5,0.03001529861395314,0.007087816184143096,0.09976504727587925,0.01055997324012236,0.014271542116405089,0.011815119266384237,0.8677999973297119,0.9003999829292297,0.6000000238418579,0.8745999932289124,0.8831999897956848,0.901300013065338,0.9480000138282776,0.916599988937378,0.8130000233650208,0.9004999995231628,0.9180999994277954,0.9293000102043152,0.926699995994568,0.909500002861023,0.7703999876976013,0.8902999758720398,0.9063000082969666,0.9046000242233276,$2^{-\frac{40}9}$
0.0992125657480124,0.925980007648468,0.8400199890136719,0.5803600013256073,0.8159600138664246,0.9071799993515015,0.8840199947357178,5,5,5,5,5,5,0.06597765726466104,0.03595505850493088,0.16484725478482912,0.09258227309088651,0.015009053770720825,0.01381799647765033,0.8083000183105469,0.8111000061035156,0.3553999960422516,0.6571000218391418,0.8894000053405762,0.8684999942779541,0.9623000025749208,0.9006999731063843,0.7786999940872192,0.8845000267028809,0.9248999953269958,0.9009000062942504,0.9510999917984008,0.8303999900817871,0.5443000197410583,0.8529000282287598,0.912999987602234,0.8855999708175659,$2^{-\frac{30}9}$
0.2143109957132683,0.9498199939727783,0.5971400022506714,0.29776000082492826,0.730299997329712,0.8278999924659729,0.7075399994850159,5,5,5,5,5,5,0.019831710856198753,0.06971357767396637,0.17125023174752196,0.04994336935134106,0.10133908455733225,0.09003578858861296,0.9185000061988832,0.5149000287055969,0.1274999976158142,0.6836000084877014,0.6525999903678894,0.571399986743927,0.9729999899864196,0.6933000087738037,0.5404000282287598,0.7853000164031982,0.902999997138977,0.8134999871253967,0.9505000114440918,0.5881999731063843,0.2660999894142151,0.7099999785423279,0.8474000096321106,0.7278000116348267,$2^{-\frac{20}9}$
0.4629373561436453,0.9510199904441834,0.4285800039768219,0.23766000270843507,0.5656200110912323,0.5673599958419799,0.6450600028038025,5,5,5,5,5,5,0.021584651470017348,0.12540454107310103,0.06674509896985709,0.1096522523373976,0.15478714263266752,0.10068482766890333,0.913699984550476,0.2985999882221222,0.1723999977111816,0.3785000145435333,0.4032999873161316,0.5342000126838684,0.9659000039100648,0.6061000227928162,0.3416000008583069,0.6553000211715698,0.8240000009536743,0.739300012588501,0.9573000073432922,0.4320000112056732,0.2199999988079071,0.6121000051498413,0.5322999954223633,0.6712999939918518,$2^{-\frac{10}9}$

